A Temporal Difference Method for Stochastic Continuous Dynamics

For continuous systems modeled by dynamical equations such as ODEs and SDEs, Bellman's Principle of Optimality takes the form of the Hamilton-Jacobi-Bellman (HJB) equation, which provides the theoretical target of reinforcement learning (RL). Although recent advances in RL successfully leverage this formulation, the existing methods typically assume the underlying dynamics are known a priori because they need explicit access to the coefficient functions of dynamical equations to update the value function following the HJB equation. We address this inherent limitation of HJB-based RL; we propose a model-free approach still targeting the HJB equation and propose the corresponding temporal difference method. We establish exponential convergence of the idealized continuous-time dynamics and empirically demonstrate its potential advantages over transition-kernel-based formulations. The proposed formulation paves the way toward bridging stochastic control and model-free reinforcement learning.

==> data/ant_baseline_noise_lvl000_1747267684.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,17.209087371826172,17.209087371826172
255102,24.92674446105957,24.92674446105957
306122,52.79417419433594,52.79417419433594
357143,91.5252914428711,91.5252914428711
408163,119.14004516601562,110.2728042602539
459184,269.0749206542969,246.87962341308594
510204,290.0361328125,264.0883483886719
561224,417.0692138671875,362.5895690917969
612245,453.93170166015625,409.6189270019531
663265,684.4560546875,529.5599365234375
714286,638.7698974609375,498.8159484863281
765306,594.5515747070312,521.2345581054688
816327,862.6810913085938,679.2992553710938
867347,766.5543823242188,746.9017944335938
918367,1020.278076171875,848.3814697265625
969388,945.463623046875,890.8268432617188
1020408,804.890625,773.7835693359375
1071429,1121.5823974609375,894.6101684570312
1122449,1508.78076171875,1173.3311767578125
1173469,1315.873779296875,1058.1656494140625
1224490,1535.1671142578125,1084.4205322265625
1275510,1939.1767578125,1393.7216796875
1326531,2151.034423828125,1440.6307373046875
1377551,1463.1494140625,1386.1722412109375
1428571,1735.2513427734375,1269.236083984375
1479592,1566.334716796875,1340.0225830078125
1530612,1980.415771484375,1288.435546875
1581633,2420.7236328125,1614.05810546875
1632653,1595.407470703125,1588.819091796875
1683673,1637.13623046875,1382.291748046875
1734694,2290.392822265625,1414.9354248046875
1785714,3219.85791015625,1612.704833984375
1836735,3042.042236328125,1779.7974853515625
1887755,3133.58740234375,1526.134765625
1938776,3402.3486328125,1395.901123046875
1989796,3584.85595703125,1611.3861083984375
2040816,3404.69921875,1983.352294921875
2091837,2846.540283203125,1840.1416015625
2142857,3280.0166015625,1858.347412109375
2193878,2805.86181640625,1770.4876708984375
2244898,3842.64892578125,1772.8397216796875
2295918,4266.88916015625,1686.93408203125
2346939,4027.28662109375,1793.4654541015625
2397959,4136.60546875,1820.4451904296875
2448980,3894.114013671875,2020.3175048828125
2500000,4827.2353515625,1429.8238525390625


==> data/ant_baseline_noise_lvl001_1747266857.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,5.560465335845947,5.560465335845947
255102,19.6221981048584,19.6221981048584
306122,39.68573760986328,39.68573760986328
357143,76.85570526123047,69.09577941894531
408163,147.1077880859375,147.1077880859375
459184,200.89898681640625,149.6510772705078
510204,270.5403747558594,270.5403747558594
561224,459.167724609375,392.5860290527344
612245,694.9444580078125,560.3414306640625
663265,710.6942749023438,558.1630249023438
714286,803.987060546875,652.7337646484375
765306,974.4766845703125,761.2869262695312
816327,917.8231201171875,777.0991821289062
867347,1181.6744384765625,963.9884643554688
918367,1101.029052734375,863.43408203125
969388,1167.8453369140625,984.609375
1020408,1076.3883056640625,911.0149536132812
1071429,928.7107543945312,795.5003051757812
1122449,1107.3104248046875,880.776611328125
1173469,1779.92626953125,1221.836669921875
1224490,1658.418212890625,1316.576171875
1275510,1982.294921875,1361.96044921875
1326531,1784.037841796875,1307.8568115234375
1377551,2180.57080078125,1343.21142578125
1428571,2441.978759765625,1430.327880859375
1479592,2719.863037109375,1452.2757568359375
1530612,2294.41943359375,1584.0987548828125
1581633,2640.013427734375,1734.3045654296875
1632653,1870.357421875,1634.82373046875
1683673,2329.912353515625,1721.6871337890625
1734694,2145.09765625,1734.5059814453125
1785714,2356.40380859375,1709.572021484375
1836735,3186.146484375,1494.1561279296875
1887755,3139.640869140625,1626.5985107421875
1938776,3160.16357421875,1703.8662109375
1989796,3893.5244140625,1750.1771240234375
2040816,3084.511962890625,2061.5947265625
2091837,2628.356201171875,1770.044677734375
2142857,2842.926025390625,1815.9034423828125
2193878,3948.59765625,1872.050048828125
2244898,4359.1083984375,1679.376953125
2295918,3320.64306640625,2001.868896484375
2346939,3462.49658203125,1958.589599609375
2397959,3134.830322265625,1976.3731689453125
2448980,3202.1953125,1849.6026611328125
2500000,4513.67578125,1534.958984375


==> data/ant_baseline_noise_lvl005_1747277058.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,9.674062728881836,9.674062728881836
255102,15.641422271728516,15.641422271728516
306122,40.00172424316406,40.00172424316406
357143,78.33442687988281,66.4556655883789
408163,75.26387023925781,71.47937774658203
459184,133.03054809570312,133.03054809570312
510204,234.52777099609375,222.2847900390625
561224,286.5613708496094,252.54519653320312
612245,302.72576904296875,277.73370361328125
663265,419.5727233886719,323.18841552734375
714286,403.3213806152344,363.44097900390625
765306,414.5534362792969,381.936767578125
816327,561.9535522460938,497.2038879394531
867347,470.5152587890625,470.5152587890625
918367,574.7496337890625,442.2900390625
969388,627.5698852539062,484.46124267578125
1020408,849.7528686523438,705.7056884765625
1071429,912.4559326171875,759.0252685546875
1122449,1120.517822265625,756.39208984375
1173469,1117.6455078125,732.67138671875
1224490,1270.4140625,844.9359741210938
1275510,1018.7261962890625,829.1489868164062
1326531,1617.3948974609375,1014.7879638671875
1377551,1337.3389892578125,832.0449829101562
1428571,1202.001220703125,906.7294921875
1479592,1719.531005859375,1045.3316650390625
1530612,1613.658203125,1045.978271484375
1581633,1613.4942626953125,1085.7557373046875
1632653,1807.377685546875,1040.2808837890625
1683673,1960.873779296875,1175.3765869140625
1734694,2371.3359375,1131.0244140625
1785714,2405.72412109375,1262.9151611328125
1836735,2538.589111328125,1396.794677734375
1887755,2009.9102783203125,1474.001220703125
1938776,2086.06884765625,1370.58056640625
1989796,2611.42138671875,1557.7352294921875
2040816,2262.68505859375,1485.081787109375
2091837,2582.1298828125,1521.58203125
2142857,2169.638671875,1393.8243408203125
2193878,2121.215087890625,1436.4097900390625
2244898,2079.729248046875,1297.3492431640625
2295918,2206.634033203125,1366.588623046875
2346939,2752.08056640625,1301.57373046875
2397959,3050.59228515625,1462.1552734375
2448980,2968.474609375,1504.7078857421875
2500000,2598.420166015625,1504.9473876953125


==> data/ant_dtd_noise_lvl000_1747186365.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,5.086874485015869,5.086874485015869
306122,12.70305061340332,12.70305061340332
357143,29.789308547973633,29.789308547973633
408163,53.94286346435547,47.646060943603516
459184,85.28846740722656,82.52794647216797
510204,151.31350708007812,123.45472717285156
561224,303.30633544921875,248.47637939453125
612245,467.5943908691406,390.2138366699219
663265,755.2349853515625,541.382080078125
714286,928.4746704101562,719.1177368164062
765306,960.259521484375,686.9583129882812
816327,1094.7822265625,873.0215454101562
867347,1330.88427734375,856.333251953125
918367,1378.3409423828125,994.7662963867188
969388,1822.4326171875,1220.7081298828125
1020408,1861.5279541015625,1207.812744140625
1071429,2463.51025390625,1301.7276611328125
1122449,2452.52001953125,1249.626708984375
1173469,2563.331298828125,1398.52099609375
1224490,3026.781982421875,1445.99658203125
1275510,2974.263916015625,1416.643798828125
1326531,2920.083740234375,1551.4794921875
1377551,3030.588623046875,1627.3238525390625
1428571,2892.59521484375,1735.2706298828125
1479592,2556.193115234375,1716.8277587890625
1530612,2936.12255859375,1693.7978515625
1581633,3454.6572265625,1612.58203125
1632653,3165.688232421875,1738.0538330078125
1683673,3840.11328125,1477.832275390625
1734694,3415.212890625,1666.765380859375
1785714,3388.351318359375,1864.7835693359375
1836735,3781.232177734375,1687.1455078125
1887755,3189.8232421875,1942.4296875
1938776,3098.42724609375,1929.6846923828125
1989796,3282.188232421875,1917.102294921875
2040816,3656.1513671875,1792.8193359375
2091837,3931.247802734375,1813.876220703125
2142857,4046.79736328125,1704.989990234375
2193878,3864.8974609375,1865.2945556640625
2244898,3789.627197265625,1807.199462890625
2295918,3726.28271484375,1894.8095703125
2346939,3990.057373046875,1732.70166015625
2397959,4414.36181640625,1419.4818115234375
2448980,4315.93408203125,1548.0887451171875
2500000,4079.827392578125,1828.537841796875


==> data/ant_dtd_noise_lvl001_1747340331.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,2.9877872467041016,2.9877872467041016
306122,14.748050689697266,14.748050689697266
357143,20.847850799560547,20.847850799560547
408163,32.13080978393555,32.13080978393555
459184,80.49484252929688,70.38211059570312
510204,130.81503295898438,108.47286987304688
561224,179.62368774414062,152.72720336914062
612245,270.4222412109375,204.7576904296875
663265,364.84625244140625,299.6199035644531
714286,620.71484375,486.5151062011719
765306,748.2542724609375,525.6785888671875
816327,787.3162231445312,690.5584716796875
867347,1139.960693359375,901.7628173828125
918367,1145.3663330078125,962.0172119140625
969388,1551.593994140625,1019.2772216796875
1020408,1790.7232666015625,1151.3651123046875
1071429,1775.7001953125,1217.12939453125
1122449,1873.519775390625,1322.6199951171875
1173469,2305.47900390625,1326.2227783203125
1224490,2854.355224609375,1376.08203125
1275510,2739.871337890625,1320.89501953125
1326531,3088.973388671875,1435.51904296875
1377551,2897.95166015625,1574.7713623046875
1428571,2913.879150390625,1725.94873046875
1479592,3054.870361328125,1542.9576416015625
1530612,3405.41162109375,1513.2205810546875
1581633,3425.909423828125,1619.881591796875
1632653,3910.84765625,1478.83447265625
1683673,3761.44921875,1509.6473388671875
1734694,3279.3359375,1829.40625
1785714,3362.580322265625,1814.0279541015625
1836735,3443.365234375,1770.01611328125
1887755,4023.814208984375,1706.7637939453125
1938776,3764.732421875,1769.3892822265625
1989796,4116.31298828125,1621.1558837890625
2040816,3971.047607421875,1825.7125244140625
2091837,4143.365234375,1704.1160888671875
2142857,3961.71826171875,1909.8670654296875
2193878,4307.3984375,1676.425048828125
2244898,3897.677734375,1638.4747314453125
2295918,4007.0908203125,1870.253173828125
2346939,4399.77197265625,1684.5833740234375
2397959,4243.662109375,1775.4403076171875
2448980,4302.60302734375,1935.6458740234375
2500000,4330.244140625,1795.5843505859375


==> data/ant_dtd_noise_lvl005_1747353835.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,1.5472021102905273,1.5472021102905273
306122,10.188801765441895,10.188801765441895
357143,25.935026168823242,25.935026168823242
408163,39.60389709472656,39.58415985107422
459184,70.23961639404297,56.84645462036133
510204,111.13570404052734,111.13570404052734
561224,193.61073303222656,167.30006408691406
612245,264.50079345703125,255.6399383544922
663265,314.7782287597656,314.7782287597656
714286,447.93585205078125,430.0876770019531
765306,542.5824584960938,502.3891296386719
816327,793.0487060546875,599.2239379882812
867347,774.34912109375,658.61279296875
918367,887.6055297851562,727.8530883789062
969388,916.0992431640625,808.478271484375
1020408,1215.264404296875,887.2451782226562
1071429,1421.230224609375,961.827392578125
1122449,1605.9788818359375,1130.0057373046875
1173469,1583.7547607421875,1144.307373046875
1224490,1900.820068359375,1274.36376953125
1275510,1596.5389404296875,1222.2744140625
1326531,2161.86181640625,1312.04736328125
1377551,1757.2740478515625,1297.3935546875
1428571,1942.231689453125,1325.419677734375
1479592,2247.11328125,1470.599853515625
1530612,2245.578125,1412.3099365234375
1581633,2496.56201171875,1407.80078125
1632653,2629.133056640625,1541.779541015625
1683673,2077.06591796875,1406.34228515625
1734694,1958.3651123046875,1361.3800048828125
1785714,2416.417724609375,1438.1729736328125
1836735,2491.2431640625,1571.306640625
1887755,2787.8251953125,1612.76806640625
1938776,2513.75634765625,1683.296875
1989796,2888.428955078125,1610.9990234375
2040816,2729.3154296875,1675.6605224609375
2091837,3084.308837890625,1755.9334716796875
2142857,2685.70166015625,1708.495849609375
2193878,2872.8798828125,1678.84814453125
2244898,2791.717041015625,1630.1790771484375
2295918,3110.51318359375,1633.34033203125
2346939,3427.928955078125,1568.054443359375
2397959,3178.417236328125,1818.9654541015625
2448980,2995.270263671875,1649.3411865234375
2500000,3776.66064453125,1629.493896484375


==> data/ant_ode_noise_lvl000_1747240032.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,2.6857810020446777,2.6857810020446777
306122,9.887112617492676,9.887112617492676
357143,26.34219741821289,26.34219741821289
408163,51.649105072021484,48.865333557128906
459184,100.5531234741211,87.61920166015625
510204,149.2340087890625,138.95068359375
561224,272.5587463378906,223.56918334960938
612245,433.89996337890625,398.7887268066406
663265,567.6466674804688,537.4406127929688
714286,663.4539184570312,586.6167602539062
765306,833.0445556640625,657.717041015625
816327,1062.659912109375,745.5848388671875
867347,1224.2294921875,824.0293579101562
918367,1560.565185546875,1019.4142456054688
969388,1513.7213134765625,1128.537841796875
1020408,1742.0146484375,1205.7271728515625
1071429,2164.016357421875,1313.75830078125
1122449,2117.4921875,1415.03271484375
1173469,2194.46826171875,1420.1265869140625
1224490,2465.7529296875,1494.798095703125
1275510,2187.165771484375,1532.244140625
1326531,2483.8876953125,1484.5755615234375
1377551,2211.274658203125,1622.5584716796875
1428571,2837.45556640625,1623.6475830078125
1479592,2729.4306640625,1887.250732421875
1530612,2420.741455078125,1841.496826171875
1581633,3102.289306640625,1773.0059814453125
1632653,2999.4951171875,1708.8199462890625
1683673,2962.116943359375,1845.890869140625
1734694,3023.511474609375,1717.5501708984375
1785714,2794.41162109375,1822.4239501953125
1836735,2878.1845703125,1735.245849609375
1887755,2868.662841796875,1733.50537109375
1938776,3171.0458984375,1882.3353271484375
1989796,3317.349365234375,1773.75927734375
2040816,3628.362060546875,1893.9169921875
2091837,3927.744873046875,1822.161376953125
2142857,3959.425537109375,1685.2564697265625
2193878,3666.6904296875,1967.000732421875
2244898,3586.849853515625,1958.536865234375
2295918,4211.66943359375,1584.4434814453125
2346939,3856.8701171875,1761.388671875
2397959,3574.542724609375,1993.841796875
2448980,4099.51904296875,1668.544921875
2500000,3534.896240234375,1751.623779296875


==> data/ant_shjb_noise_lvl000_1747143643.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,0,0
408163,0,0
459184,0,0
510204,0,0
561224,0,0
612245,0,0
663265,0,0
714286,0,0
765306,0,0
816327,26.110877990722656,26.110877990722656
867347,47.66820526123047,47.66820526123047
918367,49.13059997558594,49.13059997558594
969388,86.4714584350586,86.4714584350586
1020408,143.9536895751953,137.37545776367188
1071429,182.46875,182.46875
1122449,116.8686294555664,116.8686294555664
1173469,149.85716247558594,149.85716247558594
1224490,174.9842071533203,174.9842071533203
1275510,173.14866638183594,173.14866638183594
1326531,163.2495574951172,158.3927764892578
1377551,218.46385192871094,218.46385192871094
1428571,240.78883361816406,240.4627685546875
1479592,294.0881652832031,294.0881652832031
1530612,235.3667755126953,235.3667755126953
1581633,291.8218994140625,247.35287475585938
1632653,190.062744140625,190.062744140625
1683673,283.62725830078125,226.17393493652344
1734694,166.7772216796875,166.7772216796875
1785714,394.04046630859375,368.2272033691406
1836735,356.76507568359375,318.4827575683594
1887755,317.9662170410156,262.3907775878906
1938776,317.3876953125,317.3876953125
1989796,329.6880798339844,298.67376708984375
2040816,334.90478515625,334.90478515625
2091837,387.35595703125,312.5012512207031
2142857,466.2140197753906,439.0850524902344
2193878,580.5123901367188,547.7607421875
2244898,503.24212646484375,427.65289306640625
2295918,491.0398864746094,477.22637939453125
2346939,555.20751953125,495.8622131347656
2397959,666.4815063476562,538.009765625
2448980,651.8720703125,489.8238220214844
2500000,697.714111328125,615.2748413085938


==> data/ant_shjb_noise_lvl001_1747140185.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,0,0
408163,0,0
459184,0,0
510204,8.795363426208496,8.795363426208496
561224,4.241453170776367,4.241453170776367
612245,21.28703498840332,21.28703498840332
663265,5.281028747558594,5.281028747558594
714286,48.94735336303711,48.94735336303711
765306,50.889041900634766,50.889041900634766
816327,28.533966064453125,28.533966064453125
867347,63.48455047607422,63.48455047607422
918367,89.20034790039062,89.20034790039062
969388,85.44361877441406,85.44361877441406
1020408,83.86936950683594,83.86936950683594
1071429,122.07039642333984,122.07039642333984
1122449,153.89752197265625,153.89752197265625
1173469,82.90911865234375,82.90911865234375
1224490,132.0115509033203,132.0115509033203
1275510,122.66791534423828,122.66791534423828
1326531,140.9247589111328,140.9247589111328
1377551,73.92253875732422,73.92253875732422
1428571,197.67697143554688,197.67697143554688
1479592,266.280029296875,244.1521453857422
1530612,222.2284698486328,222.2284698486328
1581633,273.6280517578125,273.6280517578125
1632653,188.4557647705078,184.9796905517578
1683673,164.68861389160156,164.68861389160156
1734694,243.5308380126953,243.5308380126953
1785714,330.16802978515625,330.16802978515625
1836735,197.60540771484375,197.60540771484375
1887755,345.43499755859375,345.43499755859375
1938776,393.19073486328125,362.4939880371094
1989796,437.8145751953125,437.8145751953125
2040816,436.8590087890625,436.8590087890625
2091837,279.238525390625,236.25735473632812
2142857,582.9130249023438,446.0166015625
2193878,432.8365173339844,360.524658203125
2244898,507.80474853515625,429.8160095214844
2295918,530.3843994140625,530.3843994140625
2346939,615.2314453125,543.9524536132812
2397959,662.6752319335938,660.5142822265625
2448980,673.998046875,615.5731811523438
2500000,560.92041015625,560.92041015625


==> data/ant_shjb_noise_lvl005_1747140279.csv <==
x,mean,std
0,0,0
51020,0,0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,0,0
408163,0,0
459184,3.6661365032196045,3.6661365032196045
510204,0,0
561224,22.190418243408203,22.190418243408203
612245,9.0240478515625,9.0240478515625
663265,24.283123016357422,24.283123016357422
714286,40.94444274902344,40.94444274902344
765306,18.388776779174805,18.388776779174805
816327,19.74097442626953,19.74097442626953
867347,41.16254425048828,41.16254425048828
918367,36.94721603393555,36.94721603393555
969388,42.616004943847656,42.616004943847656
1020408,51.33991622924805,51.33991622924805
1071429,60.6567268371582,60.6567268371582
1122449,70.11985778808594,70.11985778808594
1173469,125.27633666992188,125.27633666992188
1224490,121.28412628173828,121.28412628173828
1275510,121.27120208740234,114.87545776367188
1326531,77.0847396850586,77.0847396850586
1377551,65.30928039550781,60.34029006958008
1428571,108.63179779052734,108.63179779052734
1479592,138.9635009765625,138.9635009765625
1530612,186.30177307128906,186.30177307128906
1581633,160.84664916992188,160.84664916992188
1632653,242.35458374023438,242.35458374023438
1683673,237.71324157714844,237.71324157714844
1734694,189.13467407226562,189.13467407226562
1785714,247.99948120117188,247.99948120117188
1836735,349.3175964355469,345.1434631347656
1887755,341.3393859863281,341.3393859863281
1938776,405.3522033691406,405.3522033691406
1989796,456.3475341796875,382.2114562988281
2040816,417.64410400390625,417.64410400390625
2091837,240.34901428222656,240.34901428222656
2142857,459.3914489746094,392.62811279296875
2193878,436.3785705566406,390.1754455566406
2244898,449.88885498046875,438.3159484863281
2295918,611.5179443359375,572.7999877929688
2346939,580.9653930664062,464.7529602050781
2397959,532.6770629882812,532.6770629882812
2448980,695.3465576171875,670.1941528320312
2500000,600.7410278320312,597.319580078125


==> data/halfcheetah_baseline_noise_lvl000_1747288373.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,681.5161743164062,578.5103759765625
255102,681.5161743164062,578.5103759765625
306122,3009.806640625,1432.309814453125
357143,5604.13330078125,608.686279296875
408163,6923.33154296875,236.9893341064453
459184,6245.3955078125,2338.175048828125
510204,6245.3955078125,2338.175048828125
561224,5555.0322265625,1603.3992919921875
612245,9113.8984375,1215.42041015625
663265,9423.208984375,403.2508239746094
714286,9423.208984375,403.2508239746094
765306,10877.4765625,502.6272277832031
816327,10971.166015625,411.9203796386719
867347,11525.517578125,558.8571166992188
918367,12225.044921875,456.1904296875
969388,12225.044921875,456.1904296875
1020408,12807.9443359375,367.3714599609375
1071429,11556.1982421875,2400.310302734375
1122449,12589.794921875,1463.6812744140625
1173469,12589.794921875,1463.6812744140625
1224490,5702.017578125,4641.5068359375
1275510,6644.67431640625,3090.058349609375
1326531,11099.7734375,1769.6790771484375
1377551,8847.271484375,3932.970703125
1428571,8847.271484375,3932.970703125
1479592,11199.91796875,2482.25634765625
1530612,11982.908203125,501.22747802734375
1581633,11246.7822265625,1511.64306640625
1632653,11488.7744140625,1671.843017578125
1683673,11730.767578125,1785.4783935546875
1734694,12121.322265625,905.7169799804688
1785714,11269.033203125,3351.314208984375
1836735,11883.8759765625,2357.046875
1887755,11883.8759765625,2357.046875
1938776,12136.61328125,2179.329345703125
1989796,11770.939453125,2636.700439453125
2040816,12394.7783203125,2205.518310546875
2091837,12165.060546875,2091.9599609375
2142857,12165.060546875,2091.9599609375
2193878,12092.74609375,2286.77783203125
2244898,9945.736328125,3158.467041015625
2295918,10333.734375,2799.161376953125
2346939,10333.734375,2799.161376953125
2397959,10710.650390625,2978.3955078125
2448980,10315.66796875,2726.040771484375
2500000,10083.69921875,3082.9072265625


==> data/halfcheetah_baseline_noise_lvl001_1747277975.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,110.29332733154297,110.29332733154297
255102,110.29332733154297,110.29332733154297
306122,2569.576904296875,814.5548095703125
357143,4072.921142578125,688.6871948242188
408163,5360.2783203125,274.5993347167969
459184,6399.40087890625,876.9360961914062
510204,6399.40087890625,876.9360961914062
561224,7850.6748046875,313.8206481933594
612245,6169.76708984375,3077.61279296875
663265,5092.71142578125,4173.03955078125
714286,5092.71142578125,4173.03955078125
765306,8573.0830078125,2004.4228515625
816327,9313.109375,3468.436279296875
867347,10709.64453125,345.60064697265625
918367,11430.529296875,1112.254638671875
969388,11430.529296875,1112.254638671875
1020408,11944.15234375,396.2242431640625
1071429,11640.3994140625,692.7183837890625
1122449,12663.8955078125,595.3475341796875
1173469,12663.8955078125,595.3475341796875
1224490,13434.958984375,487.87921142578125
1275510,12472.9345703125,364.2313537597656
1326531,12359.9501953125,391.7757263183594
1377551,12247.841796875,392.0416564941406
1428571,12247.841796875,392.0416564941406
1479592,11802.763671875,417.90667724609375
1530612,12018.4921875,410.8775329589844
1581633,12357.400390625,363.49810791015625
1632653,11856.51171875,666.777587890625
1683673,11355.625,505.2496643066406
1734694,12449.29296875,406.4559020996094
1785714,13334.6865234375,471.6855773925781
1836735,13439.205078125,481.3961486816406
1887755,13439.205078125,481.3961486816406
1938776,13471.3876953125,403.40283203125
1989796,13254.6494140625,550.0369262695312
2040816,12624.6884765625,672.2593994140625
2091837,12768.505859375,688.8757934570312
2142857,12768.505859375,688.8757934570312
2193878,13579.03515625,672.8615112304688
2244898,13736.509765625,650.1795043945312
2295918,13725.4765625,616.6304931640625
2346939,13725.4765625,616.6304931640625
2397959,13808.7080078125,526.0330200195312
2448980,14222.54296875,491.6285705566406
2500000,14308.033203125,478.3020935058594


==> data/halfcheetah_baseline_noise_lvl005_1747284147.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,384.1667175292969,384.1667175292969
408163,563.0670166015625,563.0670166015625
459184,2188.83203125,1291.4215087890625
510204,2188.83203125,1291.4215087890625
561224,4155.1953125,399.26898193359375
612245,5109.3359375,277.01275634765625
663265,4757.703125,829.2388916015625
714286,4757.703125,829.2388916015625
765306,5230.248046875,791.5338745117188
816327,5399.2392578125,252.22573852539062
867347,5330.82470703125,244.8314208984375
918367,5286.72314453125,359.4902648925781
969388,5286.72314453125,359.4902648925781
1020408,5790.1494140625,291.3681640625
1071429,6087.84130859375,261.5352783203125
1122449,6118.69580078125,1093.94580078125
1173469,6118.69580078125,1093.94580078125
1224490,7653.78662109375,496.9640808105469
1275510,6618.39892578125,428.06396484375
1326531,6822.091796875,471.0427551269531
1377551,8092.4853515625,478.1814270019531
1428571,8092.4853515625,478.1814270019531
1479592,8810.8720703125,436.2158508300781
1530612,8716.595703125,377.24932861328125
1581633,7779.794921875,448.032470703125
1632653,7722.9560546875,390.0907287597656
1683673,7666.1171875,311.684326171875
1734694,6961.10546875,351.2686767578125
1785714,5528.4765625,334.8851013183594
1836735,6034.140625,291.6459655761719
1887755,6034.140625,291.6459655761719
1938776,5219.63232421875,415.95477294921875
1989796,5136.36376953125,469.9402770996094
2040816,6022.20703125,380.1260070800781
2091837,7520.783203125,367.6039123535156
2142857,7520.783203125,367.6039123535156
2193878,7706.4453125,347.7325134277344
2244898,7454.5927734375,990.056884765625
2295918,7353.39306640625,293.49737548828125
2346939,7353.39306640625,293.49737548828125
2397959,7248.9921875,990.5687255859375
2448980,7585.3076171875,364.7986145019531
2500000,7572.697265625,308.6327819824219


==> data/halfcheetah_dtd_noise_lvl000_1747246341.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,346.0507507324219,346.0507507324219
357143,1852.8623046875,1191.082275390625
408163,4820.9150390625,1326.104248046875
459184,6336.29541015625,2001.6434326171875
510204,6336.29541015625,2001.6434326171875
561224,6277.8564453125,3788.30419921875
612245,8737.2080078125,2108.212158203125
663265,9039.220703125,2126.54296875
714286,9039.220703125,2126.54296875
765306,9638.2880859375,1635.134521484375
816327,9878.42578125,635.2675170898438
867347,11484.583984375,903.9613037109375
918367,12545.580078125,929.7291870117188
969388,12545.580078125,929.7291870117188
1020408,13017.978515625,466.3213806152344
1071429,13210.59765625,476.1204528808594
1122449,14112.919921875,499.7696533203125
1173469,14112.919921875,499.7696533203125
1224490,14195.830078125,500.8667907714844
1275510,15023.80859375,513.0761108398438
1326531,15503.83984375,429.7157897949219
1377551,15375.5849609375,538.5449829101562
1428571,15375.5849609375,538.5449829101562
1479592,15510.4375,506.3738708496094
1530612,16821.05859375,373.37371826171875
1581633,16759.25,387.22552490234375
1632653,16944.490234375,476.6148681640625
1683673,17129.73046875,485.543212890625
1734694,17412.1640625,407.2117919921875
1785714,17215.73046875,478.9073181152344
1836735,17223.65234375,498.6241760253906
1887755,17223.65234375,498.6241760253906
1938776,17506.1484375,512.5802001953125
1989796,17668.916015625,377.8807373046875
2040816,17459.40625,450.6136474609375
2091837,17233.673828125,472.5465393066406
2142857,17233.673828125,472.5465393066406
2193878,17347.79296875,406.0494079589844
2244898,17289.876953125,640.329345703125
2295918,17779.9375,420.8106689453125
2346939,17779.9375,420.8106689453125
2397959,17362.7734375,873.3087768554688
2448980,17670.7734375,422.15850830078125
2500000,17887.787109375,465.56195068359375


==> data/halfcheetah_dtd_noise_lvl001_1747327875.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,8.794964790344238,8.794964790344238
357143,0,0
408163,441.3611145019531,289.3258056640625
459184,737.0579223632812,678.5563354492188
510204,737.0579223632812,678.5563354492188
561224,1832.4588623046875,1091.5989990234375
612245,4270.40966796875,1153.5384521484375
663265,7373.0576171875,315.7413635253906
714286,7373.0576171875,315.7413635253906
765306,9329.205078125,297.6913757324219
816327,11212.431640625,329.8715515136719
867347,11927.841796875,389.4464111328125
918367,12445.01953125,330.891845703125
969388,12445.01953125,330.891845703125
1020408,13195.0283203125,373.63055419921875
1071429,13656.515625,449.6922607421875
1122449,14181.5849609375,449.08746337890625
1173469,14181.5849609375,449.08746337890625
1224490,14346.05859375,443.6117858886719
1275510,14248.0595703125,438.3708801269531
1326531,14874.228515625,451.7756042480469
1377551,15607.72265625,559.8399658203125
1428571,15607.72265625,559.8399658203125
1479592,15267.9658203125,400.2902526855469
1530612,15056.150390625,1183.38818359375
1581633,15575.02734375,397.5232849121094
1632653,15190.0966796875,539.9963989257812
1683673,14805.1640625,358.9194030761719
1734694,15288.9345703125,526.377685546875
1785714,15539.619140625,480.2198181152344
1836735,15744.5546875,487.07562255859375
1887755,15744.5546875,487.07562255859375
1938776,15574.1171875,481.7652587890625
1989796,15820.9267578125,537.5421752929688
2040816,16083.1220703125,671.6199951171875
2091837,15697.876953125,518.3359375
2142857,15697.876953125,518.3359375
2193878,15704.1884765625,458.3105773925781
2244898,15449.5810546875,386.1295471191406
2295918,15282.8701171875,423.6387634277344
2346939,15282.8701171875,423.6387634277344
2397959,15315.3330078125,442.6807861328125
2448980,15688.6435546875,436.7745666503906
2500000,15738.1708984375,416.55078125


==> data/halfcheetah_dtd_noise_lvl005_1747327047.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,8.261073112487793,8.261073112487793
255102,8.261073112487793,8.261073112487793
306122,0,0
357143,41.819210052490234,41.819210052490234
408163,363.509521484375,283.65057373046875
459184,709.130615234375,528.230224609375
510204,709.130615234375,528.230224609375
561224,1014.91650390625,651.9713745117188
612245,1229.7373046875,812.5405883789062
663265,1785.80078125,786.4104614257812
714286,1785.80078125,786.4104614257812
765306,2303.814453125,939.0244140625
816327,2877.7734375,980.5263061523438
867347,3008.24853515625,795.1880493164062
918367,3315.9658203125,1051.7020263671875
969388,3315.9658203125,1051.7020263671875
1020408,3691.94677734375,537.0104370117188
1071429,3580.63427734375,568.7910766601562
1122449,3943.318603515625,321.13409423828125
1173469,3943.318603515625,321.13409423828125
1224490,4468.07763671875,688.63037109375
1275510,4676.49609375,506.01446533203125
1326531,4568.00244140625,684.6322021484375
1377551,4835.421875,391.4915466308594
1428571,4835.421875,391.4915466308594
1479592,4759.64501953125,282.746826171875
1530612,4253.97509765625,1229.8731689453125
1581633,4421.359375,416.0464172363281
1632653,4610.6875,666.6737060546875
1683673,4800.015625,802.57275390625
1734694,5229.12939453125,281.8660583496094
1785714,5232.021484375,719.2393798828125
1836735,5405.2587890625,756.33154296875
1887755,5405.2587890625,756.33154296875
1938776,5304.47509765625,1019.9984130859375
1989796,5146.677734375,1351.8631591796875
2040816,5347.35546875,1041.7833251953125
2091837,4976.310546875,1451.7744140625
2142857,4976.310546875,1451.7744140625
2193878,5421.1005859375,951.0352783203125
2244898,5530.916015625,226.49562072753906
2295918,5474.91748046875,982.8916015625
2346939,5474.91748046875,982.8916015625
2397959,5620.9541015625,761.9556274414062
2448980,5583.92626953125,1036.001708984375
2500000,5872.7138671875,350.9576721191406


==> data/halfcheetah_ode_noise_lvl000_1747301469.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,599.327392578125,300.4361877441406
357143,3143.05029296875,987.80859375
408163,2329.89892578125,733.4636840820312
459184,5879.5673828125,1427.637451171875
510204,5879.5673828125,1427.637451171875
561224,9471.701171875,537.3180541992188
612245,10772.51171875,1628.682861328125
663265,8432.806640625,3320.82275390625
714286,8432.806640625,3320.82275390625
765306,8116.50927734375,3329.480712890625
816327,11988.2734375,566.4258422851562
867347,12079.3935546875,562.9796142578125
918367,12880.5146484375,461.4156494140625
969388,12880.5146484375,461.4156494140625
1020408,12869.3671875,377.883056640625
1071429,13456.525390625,376.5890197753906
1122449,13854.0712890625,465.44720458984375
1173469,13854.0712890625,465.44720458984375
1224490,13492.75,391.3376770019531
1275510,13476.6162109375,391.0967102050781
1326531,13684.54296875,369.76190185546875
1377551,13969.7958984375,336.9263916015625
1428571,13969.7958984375,336.9263916015625
1479592,14538.5029296875,379.0147705078125
1530612,13926.390625,343.88677978515625
1581633,14123.962890625,420.3817138671875
1632653,13778.6669921875,1883.0240478515625
1683673,13433.3701171875,2583.869140625
1734694,11078.064453125,4902.20458984375
1785714,13902.16796875,3188.83740234375
1836735,14705.28125,717.8555908203125
1887755,14705.28125,717.8555908203125
1938776,14284.4013671875,674.2866821289062
1989796,14098.779296875,729.6926879882812
2040816,14619.251953125,981.7083740234375
2091837,15036.7216796875,1203.62353515625
2142857,15036.7216796875,1203.62353515625
2193878,16336.67578125,417.36651611328125
2244898,17033.236328125,563.7562866210938
2295918,17573.884765625,507.3530578613281
2346939,17573.884765625,507.3530578613281
2397959,16495.50390625,2265.3779296875
2448980,17362.044921875,682.2186279296875
2500000,17400.45703125,688.7197875976562


==> data/halfcheetah_shjb_noise_lvl000_1747139455.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,0,0
408163,0,0
459184,0,0
510204,0,0
561224,0,0
612245,0,0
663265,0,0
714286,0,0
765306,347.7509765625,347.7509765625
816327,728.2613525390625,419.10089111328125
867347,458.6749572753906,368.0341796875
918367,0,0
969388,0,0
1020408,0,0
1071429,226.763427734375,226.763427734375
1122449,359.99053955078125,359.99053955078125
1173469,359.99053955078125,359.99053955078125
1224490,454.6228942871094,454.6228942871094
1275510,222.75692749023438,222.75692749023438
1326531,0,0
1377551,0,0
1428571,0,0
1479592,495.2058410644531,448.8868713378906
1530612,1197.167236328125,818.5994873046875
1581633,1848.43310546875,923.0737915039062
1632653,2268.90771484375,961.2855224609375
1683673,2689.38232421875,801.54638671875
1734694,2971.6298828125,969.2431030273438
1785714,3314.26806640625,1227.9832763671875
1836735,3061.175048828125,1792.6539306640625
1887755,3061.175048828125,1792.6539306640625
1938776,3210.799560546875,1783.548095703125
1989796,3104.162109375,1369.2149658203125
2040816,3683.0908203125,1611.145263671875
2091837,4509.529296875,1549.1456298828125
2142857,4509.529296875,1549.1456298828125
2193878,5269.240234375,1717.509765625
2244898,4492.6005859375,2742.5810546875
2295918,5360.671875,1985.24462890625
2346939,5360.671875,1985.24462890625
2397959,5086.1748046875,3168.034423828125
2448980,5138.474609375,2913.70751953125
2500000,6480.62353515625,2208.664306640625


==> data/halfcheetah_shjb_noise_lvl001_1747140207.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,59.35797119140625,59.35797119140625
408163,50.27028274536133,50.27028274536133
459184,292.8670349121094,210.7379913330078
510204,292.8670349121094,210.7379913330078
561224,194.92413330078125,191.08416748046875
612245,476.8028564453125,183.81517028808594
663265,402.3862609863281,402.3862609863281
714286,402.3862609863281,402.3862609863281
765306,1242.3577880859375,571.0667724609375
816327,2200.2724609375,755.0008544921875
867347,3006.6962890625,858.1464233398438
918367,1711.287841796875,1680.27978515625
969388,1711.287841796875,1680.27978515625
1020408,2948.8564453125,1033.902099609375
1071429,3327.3828125,1494.23876953125
1122449,3758.4716796875,1101.5948486328125
1173469,3758.4716796875,1101.5948486328125
1224490,4019.54638671875,747.0299072265625
1275510,3761.033447265625,1883.32861328125
1326531,2218.039794921875,2218.039794921875
1377551,1986.989013671875,1850.87353515625
1428571,1986.989013671875,1850.87353515625
1479592,3170.1240234375,1122.547607421875
1530612,4088.90283203125,1703.70068359375
1581633,3078.36083984375,1959.683349609375
1632653,3636.543212890625,1677.51806640625
1683673,4194.7255859375,1079.1846923828125
1734694,4429.2431640625,967.0781860351562
1785714,4903.650390625,905.3380126953125
1836735,3022.724365234375,2111.485595703125
1887755,3022.724365234375,2111.485595703125
1938776,1384.19775390625,1384.19775390625
1989796,4343.6376953125,1261.4122314453125
2040816,4189.544921875,1828.5750732421875
2091837,4316.123046875,1786.8135986328125
2142857,4316.123046875,1786.8135986328125
2193878,5488.4697265625,1117.3936767578125
2244898,4942.583984375,1940.4158935546875
2295918,5056.9658203125,1602.7703857421875
2346939,5056.9658203125,1602.7703857421875
2397959,5890.7060546875,816.8938598632812
2448980,5840.029296875,1667.3497314453125
2500000,6163.0869140625,1757.1346435546875


==> data/halfcheetah_shjb_noise_lvl005_1747140300.csv <==
x,mean,std
0,0.0,0.0
51020,0.0,0.0
102041,0,0
153061,0,0
204082,0,0
255102,0,0
306122,0,0
357143,0,0
408163,0,0
459184,0,0
510204,0,0
561224,36.042762756347656,36.042762756347656
612245,43.192481994628906,43.192481994628906
663265,22.886869430541992,22.886869430541992
714286,22.886869430541992,22.886869430541992
765306,0,0
816327,122.58975982666016,122.58975982666016
867347,205.73912048339844,191.5916748046875
918367,134.75814819335938,134.75814819335938
969388,134.75814819335938,134.75814819335938
1020408,0,0
1071429,0,0
1122449,714.2696533203125,365.9322509765625
1173469,714.2696533203125,365.9322509765625
1224490,1308.2249755859375,214.1035919189453
1275510,1754.25537109375,147.30242919921875
1326531,2294.3056640625,303.9163513183594
1377551,1965.602294921875,551.6787719726562
1428571,1965.602294921875,551.6787719726562
1479592,2385.92578125,92.97916412353516
1530612,2645.27685546875,155.40084838867188
1581633,2754.0224609375,145.81243896484375
1632653,2749.11572265625,134.87423706054688
1683673,2744.208740234375,122.77090454101562
1734694,3218.908203125,547.582275390625
1785714,2620.5751953125,94.61708068847656
1836735,3003.458984375,132.3610076904297
1887755,3003.458984375,132.3610076904297
1938776,2697.17822265625,494.0249328613281
1989796,3201.2548828125,235.83384704589844
2040816,3158.92333984375,276.8441162109375
2091837,3222.05712890625,582.5463256835938
2142857,3222.05712890625,582.5463256835938
2193878,3156.482421875,159.94581604003906
2244898,3354.427734375,312.59783935546875
2295918,3457.86962890625,316.55401611328125
2346939,3457.86962890625,316.55401611328125
2397959,3695.49755859375,440.3439025878906
2448980,3291.30029296875,852.7322998046875
2500000,3662.676025390625,633.0188598632812


==> data/hopper_baseline_noise_lvl000_1747264299.csv <==
x,mean,std
0,12.051446914672852,6.3452935218811035
51020,406.59075927734375,95.58738708496094
102041,837.9492797851562,258.10809326171875
153061,433.4034729003906,433.4034729003906
204082,794.1065673828125,521.17822265625
255102,533.6275024414062,533.6275024414062
306122,1266.7491455078125,585.85693359375
357143,1316.740966796875,312.18304443359375
408163,2450.779541015625,790.3626708984375
459184,1928.61572265625,800.32177734375
510204,1195.3302001953125,283.1193542480469
561224,1483.7674560546875,582.4058227539062
612245,1479.5982666015625,637.8302612304688
663265,1806.548095703125,849.857421875
714286,1053.77587890625,920.2389526367188
765306,1308.4285888671875,678.2589111328125
816327,848.9402465820312,529.7938232421875
867347,947.842529296875,804.8705444335938
918367,1549.4898681640625,811.8157348632812
969388,1608.4488525390625,691.950927734375
1020408,1353.3717041015625,697.4332885742188
1071429,1193.9766845703125,521.93994140625
1122449,1381.956787109375,820.67333984375
1173469,1437.775146484375,624.0211181640625
1224490,1383.8792724609375,481.5757141113281
1275510,1273.2493896484375,322.9276123046875
1326531,1628.641845703125,656.3842163085938
1377551,1351.338134765625,547.9767456054688
1428571,1518.84130859375,579.8048706054688
1479592,1418.5462646484375,671.4954223632812
1530612,1641.537109375,879.44091796875
1581633,1444.4554443359375,798.161376953125
1632653,1296.345947265625,420.18017578125
1683673,1621.7918701171875,683.0926513671875
1734694,1565.982177734375,821.1566162109375
1785714,1434.508544921875,632.681884765625
1836735,1458.331298828125,511.2303161621094
1887755,1910.9462890625,779.32568359375
1938776,1786.676513671875,922.5845336914062
1989796,1534.7286376953125,729.08984375
2040816,1979.452880859375,816.3782958984375
2091837,1688.4527587890625,943.725341796875
2142857,1455.91064453125,782.3475341796875
2193878,1684.16943359375,810.3937377929688
2244898,1790.949951171875,625.9977416992188
2295918,1894.1070556640625,850.7007446289062
2346939,2513.817138671875,1016.462890625
2397959,2675.17333984375,990.9808959960938
2448980,1662.8531494140625,573.85888671875
2500000,1580.5863037109375,571.7321166992188


==> data/hopper_baseline_noise_lvl001_1747283609.csv <==
x,mean,std
0,12.050954818725586,6.3450446128845215
51020,286.3158264160156,37.684104919433594
102041,375.8103332519531,177.03744506835938
153061,573.0399169921875,436.8837585449219
204082,614.0386352539062,493.9789733886719
255102,780.7484130859375,560.4860229492188
306122,930.9688720703125,420.3556823730469
357143,1327.0462646484375,520.8236694335938
408163,917.0775756835938,314.22711181640625
459184,1003.7894897460938,345.9999694824219
510204,905.8203125,399.7790222167969
561224,1237.305908203125,380.2080078125
612245,1228.8790283203125,322.2333679199219
663265,1335.968994140625,371.1227111816406
714286,1431.38671875,656.5404663085938
765306,1402.634033203125,610.8743286132812
816327,1368.622314453125,651.550537109375
867347,1658.8551025390625,730.1896362304688
918367,1316.0040283203125,441.9193420410156
969388,1366.4364013671875,631.8069458007812
1020408,1272.345947265625,489.75579833984375
1071429,1434.8309326171875,517.6347045898438
1122449,1572.061767578125,715.4788208007812
1173469,823.8141479492188,284.2093200683594
1224490,1494.9310302734375,741.3509521484375
1275510,1752.5675048828125,761.5867309570312
1326531,1772.3084716796875,639.1373901367188
1377551,1487.7740478515625,646.8015747070312
1428571,1357.4163818359375,388.8638610839844
1479592,2762.257568359375,861.3070678710938
1530612,2265.0400390625,804.41455078125
1581633,2391.686279296875,941.817626953125
1632653,1849.9295654296875,862.134765625
1683673,2044.41796875,855.858642578125
1734694,2249.519287109375,793.583984375
1785714,2334.50927734375,837.8494873046875
1836735,1718.0693359375,754.0070190429688
1887755,2244.7021484375,798.515380859375
1938776,2277.850830078125,833.4666748046875
1989796,2630.274658203125,877.1683349609375
2040816,2286.232421875,992.10400390625
2091837,2605.642578125,1008.379150390625
2142857,2745.705078125,906.057373046875
2193878,2326.157958984375,1009.5549926757812
2244898,2076.18017578125,981.0453491210938
2295918,2402.94091796875,981.8202514648438
2346939,2174.1494140625,949.0230102539062
2397959,3010.20751953125,853.4765014648438
2448980,2797.1728515625,821.6619873046875
2500000,2177.0234375,779.8733520507812


==> data/hopper_baseline_noise_lvl005_1747269907.csv <==
x,mean,std
0,12.050919532775879,6.345073223114014
51020,285.878173828125,19.497509002685547
102041,306.5765380859375,27.511402130126953
153061,422.8164978027344,77.77091217041016
204082,465.5267028808594,117.1472396850586
255102,597.17431640625,182.35794067382812
306122,957.978271484375,363.92340087890625
357143,568.9490356445312,293.17974853515625
408163,223.2758331298828,158.66067504882812
459184,515.2816162109375,121.30728149414062
510204,642.4937133789062,177.22352600097656
561224,688.038818359375,163.20498657226562
612245,717.1233520507812,181.80502319335938
663265,840.3253784179688,313.1356201171875
714286,1221.0858154296875,750.66357421875
765306,1252.2275390625,410.3577575683594
816327,1132.3116455078125,351.88275146484375
867347,941.6035766601562,306.658935546875
918367,923.734130859375,267.3645935058594
969388,1098.2047119140625,697.0396118164062
1020408,1105.818603515625,576.6260986328125
1071429,1041.4923095703125,544.6751708984375
1122449,1167.690673828125,523.14013671875
1173469,1620.1793212890625,705.2199096679688
1224490,1561.0384521484375,603.437744140625
1275510,709.8615112304688,160.2126007080078
1326531,934.66552734375,204.4355010986328
1377551,1059.609619140625,200.67054748535156
1428571,1135.947998046875,292.8451232910156
1479592,1623.746826171875,888.5401000976562
1530612,1749.20166015625,871.39990234375
1581633,2127.434326171875,997.3699951171875
1632653,1628.0540771484375,828.3516845703125
1683673,1597.838134765625,736.882080078125
1734694,1299.58935546875,441.0071716308594
1785714,1592.0089111328125,733.1312255859375
1836735,1267.66796875,709.112060546875
1887755,1375.84033203125,861.1508178710938
1938776,1135.118896484375,288.8048400878906
1989796,1300.797119140625,516.1353149414062
2040816,1373.428955078125,515.6929321289062
2091837,1246.1705322265625,582.5311279296875
2142857,1164.4781494140625,360.5207214355469
2193878,1167.81591796875,234.33998107910156
2244898,1444.337890625,628.529296875
2295918,1046.4979248046875,391.5003662109375
2346939,1337.5810546875,732.4517822265625
2397959,1189.9222412109375,674.9087524414062
2448980,1090.785888671875,263.9233703613281
2500000,1072.7523193359375,253.63009643554688


==> data/hopper_dtd_noise_lvl000_1747344528.csv <==
x,mean,std
0,12.051067352294922,6.345127105712891
51020,244.846923828125,36.23466873168945
102041,313.1783142089844,24.577224731445312
153061,386.19854736328125,21.035913467407227
204082,428.2846374511719,17.67000961303711
255102,470.2924499511719,41.77119445800781
306122,539.9251098632812,74.28882598876953
357143,613.447265625,177.39488220214844
408163,710.8441772460938,112.71080780029297
459184,785.5674438476562,164.6600799560547
510204,797.616943359375,258.1614990234375
561224,971.0772094726562,315.2481689453125
612245,1435.291015625,549.9808959960938
663265,1614.76416015625,635.646728515625
714286,1601.9285888671875,610.6674194335938
765306,1549.7840576171875,579.7670288085938
816327,2213.209716796875,840.2520141601562
867347,1376.786376953125,399.392333984375
918367,2003.468505859375,783.9977416992188
969388,1937.36083984375,825.9395141601562
1020408,2539.958251953125,961.8873901367188
1071429,2465.077880859375,706.339111328125
1122449,2428.51611328125,872.7684936523438
1173469,2649.386962890625,809.4769287109375
1224490,3020.62109375,718.0835571289062
1275510,2721.60302734375,881.490966796875
1326531,3040.822265625,843.3941040039062
1377551,2775.830322265625,1051.619873046875
1428571,2483.7626953125,654.1227416992188
1479592,2710.643798828125,534.4847412109375
1530612,3034.293212890625,635.0170288085938
1581633,2706.61962890625,612.9280395507812
1632653,3140.39111328125,522.2745971679688
1683673,3438.938232421875,469.2596740722656
1734694,3574.707763671875,303.2656555175781
1785714,3472.49755859375,462.6346130371094
1836735,2837.581787109375,463.10772705078125
1887755,3265.733154296875,438.9417419433594
1938776,3267.77880859375,423.8097839355469
1989796,3492.023681640625,285.8879699707031
2040816,3568.1220703125,148.73834228515625
2091837,3567.61572265625,139.2529754638672
2142857,3572.69921875,135.99490356445312
2193878,3600.66748046875,27.906429290771484
2244898,3580.37841796875,31.48015785217285
2295918,3580.33447265625,37.90291976928711
2346939,3564.29052734375,38.989418029785156
2397959,3541.260498046875,49.2092170715332
2448980,3456.1796875,90.55764770507812
2500000,3427.42431640625,91.1811294555664


==> data/hopper_dtd_noise_lvl000_1747377839.csv <==
x,mean,std
0,12.051081657409668,6.345146656036377
51020,255.42835998535156,52.9907112121582
102041,349.5638732910156,35.4562873840332
153061,433.1851806640625,16.634593963623047
204082,538.4638671875,84.88196563720703
255102,765.8851318359375,206.83262634277344
306122,879.719482421875,265.81500244140625
357143,959.4595947265625,193.3524627685547
408163,1060.698974609375,454.10137939453125
459184,1105.4947509765625,512.3689575195312
510204,1120.407958984375,378.8260498046875
561224,1629.410400390625,733.6552124023438
612245,1573.912841796875,677.5404052734375
663265,1710.208740234375,590.7988891601562
714286,1638.1488037109375,587.046630859375
765306,1431.4075927734375,600.6395263671875
816327,1502.8243408203125,615.929443359375
867347,1075.555908203125,560.563232421875
918367,1414.8204345703125,605.9933471679688
969388,1937.21484375,897.076416015625
1020408,2099.39111328125,881.5791015625
1071429,2514.854248046875,1084.2679443359375
1122449,2504.73486328125,971.9017333984375
1173469,2045.6337890625,842.0072631835938
1224490,2011.708984375,902.9768676757812
1275510,2003.1295166015625,850.84375
1326531,2384.11279296875,1025.9891357421875
1377551,1397.4102783203125,557.4605102539062
1428571,1587.9246826171875,582.1276245117188
1479592,2058.3232421875,850.6408081054688
1530612,2760.73779296875,978.2550659179688
1581633,2156.21923828125,894.2542114257812
1632653,2874.317138671875,953.9923706054688
1683673,2090.61474609375,1012.6044311523438
1734694,1679.2908935546875,682.690673828125
1785714,2236.630126953125,1008.993408203125
1836735,2945.667724609375,864.4058227539062
1887755,3306.507568359375,719.31103515625
1938776,3363.551025390625,627.241455078125
1989796,3100.000732421875,727.1708984375
2040816,2842.79443359375,957.4781494140625
2091837,3356.28173828125,590.0823974609375
2142857,3416.260498046875,532.7588500976562
2193878,3558.944091796875,327.9501953125
2244898,3429.4931640625,567.4069213867188
2295918,3350.575439453125,661.448974609375
2346939,3204.768798828125,748.0576782226562
2397959,3289.7802734375,632.0155639648438
2448980,3270.334228515625,686.0934448242188
2500000,3139.57763671875,704.3474731445312


==> data/hopper_dtd_noise_lvl001_1747324235.csv <==
x,mean,std
0,12.05096435546875,6.345064163208008
51020,223.24525451660156,39.65435791015625
102041,319.3265075683594,40.07609558105469
153061,417.4720153808594,28.495655059814453
204082,459.2869873046875,43.40009307861328
255102,700.0610961914062,167.86827087402344
306122,673.1150512695312,271.24871826171875
357143,707.888427734375,119.1161880493164
408163,750.8887939453125,255.86573791503906
459184,884.375732421875,359.9342956542969
510204,1005.6656494140625,370.68798828125
561224,1373.0780029296875,561.171630859375
612245,1356.2200927734375,691.5551147460938
663265,1690.512939453125,740.0618896484375
714286,1611.98486328125,672.478271484375
765306,1579.9423828125,697.3025512695312
816327,1733.644775390625,992.9022827148438
867347,1462.75830078125,890.444091796875
918367,1726.71484375,718.3286743164062
969388,1911.6141357421875,591.4124755859375
1020408,2420.204345703125,633.1680297851562
1071429,2619.521240234375,753.8515625
1122449,2482.14111328125,761.9146118164062
1173469,2402.544189453125,981.6968994140625
1224490,1860.8004150390625,840.7615356445312
1275510,2223.55712890625,867.4812622070312
1326531,2065.84228515625,849.5228881835938
1377551,2946.1962890625,835.2592163085938
1428571,2210.0390625,773.5894775390625
1479592,1994.0748291015625,724.0010986328125
1530612,2575.25830078125,927.8592529296875
1581633,2199.37548828125,656.5037841796875
1632653,2874.630859375,1061.91552734375
1683673,3435.89208984375,681.464111328125
1734694,3494.63671875,620.0227661132812
1785714,3489.1826171875,626.5006103515625
1836735,3645.45166015625,392.7952880859375
1887755,3598.5703125,557.8252563476562
1938776,3521.5107421875,721.182861328125
1989796,3351.732177734375,751.5763549804688
2040816,3493.05615234375,609.3526000976562
2091837,3652.0068359375,466.56231689453125
2142857,3676.3046875,309.5854797363281
2193878,3718.377685546875,183.5840606689453
2244898,3544.24951171875,524.510009765625
2295918,3449.183837890625,630.719482421875
2346939,3451.34521484375,555.7489624023438
2397959,3582.678466796875,391.505859375
2448980,3593.712158203125,591.5916137695312
2500000,3632.932861328125,324.3756408691406


==> data/hopper_dtd_noise_lvl005_1747346096.csv <==
x,mean,std
0,12.050914764404297,6.345064163208008
51020,250.87850952148438,61.525474548339844
102041,532.5446166992188,133.44873046875
153061,909.7356567382812,267.60443115234375
204082,1080.42236328125,251.32789611816406
255102,1187.903076171875,266.9386291503906
306122,1508.4490966796875,352.5541076660156
357143,1399.5311279296875,461.37579345703125
408163,1933.044189453125,823.3136596679688
459184,2074.2431640625,869.3056640625
510204,2454.561279296875,831.5619506835938
561224,2140.57568359375,962.1676025390625
612245,2569.69677734375,789.3055419921875
663265,2702.533203125,792.8423461914062
714286,2961.951171875,614.301513671875
765306,3254.83056640625,338.5314636230469
816327,3069.23388671875,540.208740234375
867347,3044.284423828125,471.1578063964844
918367,2977.06494140625,625.1702880859375
969388,3051.08203125,620.8468627929688
1020408,3195.447998046875,464.7727355957031
1071429,3138.056396484375,575.4716796875
1122449,2541.956298828125,836.9238891601562
1173469,2743.896484375,820.2954711914062
1224490,2847.099609375,707.1708374023438
1275510,3057.3984375,556.0338134765625
1326531,3257.853515625,456.3782958984375
1377551,2751.784912109375,746.5693359375
1428571,2457.0712890625,732.6248779296875
1479592,2615.73291015625,688.9312744140625
1530612,2953.899169921875,657.7708740234375
1581633,3138.4599609375,599.1233520507812
1632653,3102.67431640625,675.1832885742188
1683673,3105.49609375,611.3883666992188
1734694,3056.517822265625,575.5377197265625
1785714,2809.212158203125,653.708251953125
1836735,2993.552490234375,610.1113891601562
1887755,2949.903076171875,692.05517578125
1938776,2905.979736328125,671.0391845703125
1989796,3106.964599609375,525.8890380859375
2040816,3039.5341796875,597.1051025390625
2091837,3036.150634765625,610.0718383789062
2142857,2935.427978515625,714.2962036132812
2193878,2795.3828125,754.1461791992188
2244898,3008.59619140625,615.0619506835938
2295918,2833.50439453125,720.1557006835938
2346939,3047.86181640625,641.302490234375
2397959,3096.371337890625,554.8770751953125
2448980,2965.255615234375,650.7957153320312
2500000,2978.14599609375,687.4913940429688


==> data/hopper_shjb_noise_lvl000_1747139480.csv <==
x,mean,std
0,12.051446914672852,6.345289707183838
51020,187.17529296875,46.1268196105957
102041,269.428466796875,80.79447937011719
153061,294.9399719238281,51.41679763793945
204082,435.0158996582031,97.06627655029297
255102,535.5286254882812,112.4503402709961
306122,461.5149230957031,232.784423828125
357143,556.0177001953125,233.30152893066406
408163,587.5178833007812,256.08111572265625
459184,651.1690063476562,247.82139587402344
510204,687.4468383789062,359.30853271484375
561224,705.092529296875,262.2854919433594
612245,823.1622314453125,355.61962890625
663265,841.2557983398438,354.74371337890625
714286,786.8400268554688,297.6561279296875
765306,620.0284423828125,193.64083862304688
816327,584.62158203125,247.11460876464844
867347,617.5140380859375,187.7297821044922
918367,693.942138671875,213.3712921142578
969388,709.2634887695312,228.21218872070312
1020408,767.5762329101562,201.04766845703125
1071429,682.5360717773438,250.90415954589844
1122449,756.2055053710938,319.8878173828125
1173469,764.61572265625,332.6654052734375
1224490,904.469482421875,324.3835754394531
1275510,887.9977416992188,275.0230407714844
1326531,796.5718383789062,278.9442443847656
1377551,714.8579711914062,189.91421508789062
1428571,898.041259765625,213.87994384765625
1479592,895.8948974609375,402.71929931640625
1530612,693.6905517578125,325.3028564453125
1581633,747.7518920898438,389.814453125
1632653,895.0596313476562,379.4309997558594
1683673,867.9312744140625,325.3377685546875
1734694,723.4811401367188,216.84963989257812
1785714,700.3133544921875,243.7841033935547
1836735,704.1173706054688,187.22528076171875
1887755,741.299560546875,215.68930053710938
1938776,793.0313720703125,283.5133972167969
1989796,905.6828002929688,301.94818115234375
2040816,899.0489501953125,323.4893798828125
2091837,889.0640258789062,295.32122802734375
2142857,819.1392211914062,195.80612182617188
2193878,868.5949096679688,294.1085510253906
2244898,924.3344116210938,341.6950378417969
2295918,869.7037353515625,278.6275329589844
2346939,917.0341796875,411.2762756347656
2397959,882.830078125,355.911376953125
2448980,920.3842163085938,351.3125915527344
2500000,901.8580932617188,311.3142395019531


==> data/hopper_shjb_noise_lvl001_1747140229.csv <==
x,mean,std
0,12.050965309143066,6.345063209533691
51020,190.42196655273438,39.346744537353516
102041,352.6030578613281,90.56156921386719
153061,326.91943359375,94.51260375976562
204082,358.1480712890625,88.02509307861328
255102,334.6708984375,83.9836654663086
306122,442.5010986328125,100.31949615478516
357143,469.3900451660156,102.99519348144531
408163,456.7989807128906,70.70805358886719
459184,473.5274963378906,93.14186096191406
510204,552.5773315429688,80.79872131347656
561224,537.1329345703125,106.28401184082031
612245,527.8753662109375,127.22422790527344
663265,505.71844482421875,184.36672973632812
714286,505.85650634765625,149.0154266357422
765306,504.8191223144531,92.46896362304688
816327,442.0751953125,144.51173400878906
867347,484.0302734375,114.6820068359375
918367,483.13671875,126.8803482055664
969388,449.2554626464844,116.94869232177734
1020408,473.8896484375,115.1476821899414
1071429,533.8322143554688,89.35567474365234
1122449,454.5415344238281,119.81483459472656
1173469,499.1372985839844,114.6218490600586
1224490,543.92529296875,133.69056701660156
1275510,617.5848999023438,141.84927368164062
1326531,559.264892578125,138.16915893554688
1377551,524.1384887695312,117.0682601928711
1428571,541.6224365234375,172.50515747070312
1479592,468.1019287109375,135.6714324951172
1530612,449.37530517578125,200.201904296875
1581633,522.0225830078125,125.06784057617188
1632653,518.2977294921875,109.93966674804688
1683673,481.6934509277344,110.77330017089844
1734694,483.9821472167969,129.03660583496094
1785714,506.4988708496094,119.23725128173828
1836735,470.1211853027344,125.9333267211914
1887755,454.0450134277344,109.18580627441406
1938776,476.3442077636719,107.24864196777344
1989796,490.6836853027344,157.89227294921875
2040816,503.2126770019531,265.7778625488281
2091837,510.0575256347656,128.25413513183594
2142857,523.5413208007812,218.84616088867188
2193878,497.5740051269531,184.4043731689453
2244898,502.4239501953125,127.4424819946289
2295918,506.74737548828125,116.0217514038086
2346939,560.6161499023438,96.66350555419922
2397959,618.537841796875,201.66806030273438
2448980,582.2007446289062,161.4984130859375
2500000,569.177978515625,106.11416625976562


==> data/hopper_shjb_noise_lvl005_1747140321.csv <==
x,mean,std
0,12.05091667175293,6.345063209533691
51020,198.12667846679688,33.79265594482422
102041,289.08795166015625,45.77356719970703
153061,313.41778564453125,43.9389533996582
204082,346.6933288574219,67.1094970703125
255102,382.9262390136719,86.78398895263672
306122,355.78082275390625,73.49895477294922
357143,372.9650573730469,115.35364532470703
408163,406.47625732421875,93.5039291381836
459184,443.8460998535156,136.17613220214844
510204,470.9577941894531,93.46133422851562
561224,465.08258056640625,127.7572250366211
612245,395.4286193847656,97.24847412109375
663265,369.368896484375,90.29337310791016
714286,372.1719970703125,69.17329406738281
765306,428.8827209472656,136.02828979492188
816327,477.5458679199219,128.9929962158203
867347,486.00347900390625,147.7666015625
918367,471.4766540527344,130.4844512939453
969388,461.7644348144531,154.46896362304688
1020408,450.8894958496094,140.57803344726562
1071429,475.7500915527344,139.16021728515625
1122449,482.46099853515625,110.65703582763672
1173469,420.5276794433594,86.31629180908203
1224490,439.8179016113281,164.593017578125
1275510,437.302490234375,167.73382568359375
1326531,493.719970703125,150.60223388671875
1377551,489.59722900390625,100.7039566040039
1428571,499.3312072753906,93.18275451660156
1479592,435.54412841796875,102.54060363769531
1530612,490.6267395019531,89.2852783203125
1581633,478.3362731933594,111.01895904541016
1632653,437.7655334472656,104.7032241821289
1683673,421.02154541015625,124.36723327636719
1734694,468.7877502441406,133.04310607910156
1785714,543.7847290039062,173.79306030273438
1836735,403.79766845703125,104.52352142333984
1887755,444.1331481933594,131.2383575439453
1938776,468.4915466308594,115.306640625
1989796,548.4907836914062,250.79087829589844
2040816,424.9977111816406,97.14729309082031
2091837,456.98046875,117.62957763671875
2142857,488.83935546875,134.29481506347656
2193878,543.6478881835938,228.2721405029297
2244898,450.89874267578125,113.84517669677734
2295918,471.6159973144531,154.02122497558594
2346939,455.6734924316406,128.4365997314453
2397959,527.2282104492188,107.163818359375
2448980,454.10113525390625,94.53192138671875
2500000,436.7434387207031,92.14259338378906


==> data/humanoid_baseline_noise_lvl000_1738223399.csv <==
x,mean,std
0,0.0,0.0
51020,136.73106384277344,35.43718719482422
102041,141.63140869140625,21.421043395996094
153061,195.52598571777344,33.98332595825195
204082,132.1744842529297,21.85051918029785
255102,206.27223205566406,29.280139923095703
306122,129.54251098632812,44.198944091796875
357143,186.8920440673828,27.7685489654541
408163,239.28536987304688,56.81503677368164
459184,236.99258422851562,48.95750045776367
510204,191.82984924316406,45.964820861816406
561224,153.43063354492188,24.764034271240234
612245,199.025390625,29.15982437133789
663265,234.20530700683594,49.93620681762695
714286,198.81602478027344,28.315670013427734
765306,207.32423400878906,45.93795394897461
816327,188.04293823242188,48.512184143066406
867347,251.16761779785156,55.658016204833984
918367,244.30545043945312,66.51959991455078
969388,264.82659912109375,65.18146514892578
1020408,189.39068603515625,40.52699661254883
1071429,267.5412902832031,55.1107063293457
1122449,255.74673461914062,41.552894592285156
1173469,250.0386962890625,59.78450393676758
1224490,235.042236328125,53.78486633300781
1275510,269.8666687011719,59.33476257324219
1326531,270.6181335449219,64.58351135253906
1377551,278.0368957519531,61.67323303222656
1428571,295.9678039550781,54.89021301269531
1479592,312.9693298339844,69.4790267944336
1530612,301.5894470214844,63.08488464355469
1581633,282.2153625488281,48.8685417175293
1632653,281.0802307128906,52.28544998168945
1683673,292.00250244140625,69.74624633789062
1734694,326.6146545410156,85.41212463378906
1785714,295.2920227050781,53.215763092041016
1836735,317.1662292480469,65.51167297363281
1887755,314.1109313964844,57.869773864746094
1938776,318.8226013183594,73.58183288574219
1989796,328.6397399902344,66.58897399902344
2040816,344.5430908203125,77.97596740722656
2091837,325.7561340332031,83.19580841064453
2142857,328.3348083496094,64.42645263671875
2193878,351.84423828125,75.18132781982422
2244898,313.3398742675781,73.29389953613281
2295918,357.9256896972656,80.18659973144531
2346939,352.7297668457031,63.14442443847656
2397959,352.3116760253906,60.44988250732422
2448980,352.81939697265625,72.62227630615234
2500000,349.6682434082031,58.09565734863281


==> data/humanoid_baseline_noise_lvl001_1738223407.csv <==
x,mean,std
0,0.0,0.0
51020,240.59237670898438,41.95378875732422
102041,225.25772094726562,42.197166442871094
153061,234.42221069335938,47.107276916503906
204082,229.2123565673828,42.63650131225586
255102,245.39352416992188,46.802268981933594
306122,274.3240661621094,47.464717864990234
357143,307.87493896484375,74.44367218017578
408163,296.1908264160156,85.70140075683594
459184,316.3902282714844,72.07738494873047
510204,307.2005920410156,66.31281280517578
561224,326.4598083496094,63.62849807739258
612245,339.9041748046875,63.176300048828125
663265,344.9326477050781,62.202144622802734
714286,340.1908264160156,65.3856201171875
765306,335.45123291015625,56.44779586791992
816327,347.27178955078125,53.27556228637695
867347,355.0364990234375,53.66032791137695
918367,354.8880920410156,67.4727783203125
969388,386.31390380859375,60.384639739990234
1020408,396.72601318359375,80.04598236083984
1071429,388.879150390625,88.06016540527344
1122449,398.654296875,71.11842346191406
1173469,389.9283142089844,73.0130386352539
1224490,384.947265625,69.68640899658203
1275510,394.4152526855469,57.886043548583984
1326531,385.34185791015625,66.06413269042969
1377551,404.349365234375,76.40016174316406
1428571,414.0888977050781,67.6557846069336
1479592,386.96771240234375,83.54837036132812
1530612,396.53143310546875,69.60136413574219
1581633,418.9261474609375,78.85189056396484
1632653,411.99676513671875,67.49793243408203
1683673,409.28997802734375,62.33870315551758
1734694,416.5435791015625,66.79415893554688
1785714,420.4103698730469,73.24298858642578
1836735,415.404052734375,79.48536682128906
1887755,420.9658203125,84.67865753173828
1938776,418.9773864746094,91.0948715209961
1989796,427.5804443359375,90.24822998046875
2040816,410.3868713378906,57.3450813293457
2091837,405.6515197753906,66.6234359741211
2142857,424.3781433105469,76.907470703125
2193878,427.80462646484375,78.33979797363281
2244898,416.7532043457031,74.51768493652344
2295918,421.5011291503906,68.9727783203125
2346939,426.3986511230469,77.03935241699219
2397959,426.799072265625,72.82595825195312
2448980,437.4383850097656,86.05790710449219
2500000,421.2669982910156,67.82166290283203


==> data/humanoid_baseline_noise_lvl005_1738223416.csv <==
x,mean,std
0,0.0,0.0
51020,236.1752471923828,34.08221435546875
102041,252.4100799560547,45.95506286621094
153061,282.97100830078125,60.3154411315918
204082,282.0180358886719,59.51426696777344
255102,301.30743408203125,54.58625030517578
306122,311.6595458984375,78.54373168945312
357143,329.0492858886719,76.13481903076172
408163,317.64739990234375,65.09828186035156
459184,327.266357421875,69.53925323486328
510204,345.282958984375,76.34932708740234
561224,329.26605224609375,71.38919067382812
612245,359.3685607910156,71.49801635742188
663265,346.63800048828125,59.95261764526367
714286,350.160400390625,70.33411407470703
765306,363.9423828125,74.88821411132812
816327,362.4875183105469,70.83063507080078
867347,352.92120361328125,80.5634994506836
918367,363.77740478515625,70.50477600097656
969388,372.749755859375,69.12117767333984
1020408,365.3518981933594,56.950435638427734
1071429,376.5240478515625,60.283226013183594
1122449,388.2358093261719,65.31510162353516
1173469,377.44110107421875,73.58099365234375
1224490,387.0325012207031,61.41747283935547
1275510,391.70257568359375,78.61626434326172
1326531,372.1379699707031,53.61857986450195
1377551,378.1314697265625,55.077613830566406
1428571,389.8825378417969,68.7444839477539
1479592,389.2260437011719,82.16124725341797
1530612,399.3358459472656,69.28277587890625
1581633,388.9470520019531,73.52020263671875
1632653,388.4739074707031,75.1796646118164
1683673,387.7254333496094,84.48949432373047
1734694,372.1758728027344,57.40591049194336
1785714,385.682861328125,67.49105072021484
1836735,394.01690673828125,80.94989013671875
1887755,387.6227111816406,69.75983428955078
1938776,391.30712890625,68.70096588134766
1989796,388.8814697265625,54.235355377197266
2040816,408.0904846191406,76.97234344482422
2091837,390.5357666015625,60.745914459228516
2142857,403.8019104003906,78.02277374267578
2193878,402.7206115722656,82.66433715820312
2244898,395.3590087890625,81.72883605957031
2295918,394.5944519042969,75.61271667480469
2346939,396.60479736328125,81.58057403564453
2397959,393.8926086425781,62.943992614746094
2448980,395.9303894042969,69.5108871459961
2500000,394.0179443359375,68.80219268798828


==> data/humanoid_dtd_noise_lvl000_1738228527.csv <==
x,mean,std
0,122.58531188964844,23.795228958129883
51020,269.5675354003906,51.422176361083984
102041,264.3458557128906,46.33451843261719
153061,271.3624267578125,38.699310302734375
204082,298.8763122558594,80.23393249511719
255102,310.4062805175781,61.733001708984375
306122,330.82940673828125,61.19367980957031
357143,350.799072265625,72.73661804199219
408163,347.92205810546875,56.7195930480957
459184,377.7862854003906,67.7802734375
510204,376.7476501464844,71.95310974121094
561224,358.73431396484375,70.53353118896484
612245,373.4445495605469,72.48797607421875
663265,371.75152587890625,78.71826171875
714286,378.69671630859375,78.49368286132812
765306,379.05206298828125,69.92345428466797
816327,392.4368896484375,82.89302825927734
867347,382.914306640625,81.56205749511719
918367,380.9001770019531,71.93186950683594
969388,356.41436767578125,64.17325592041016
1020408,385.4831237792969,69.880615234375
1071429,396.1971130371094,75.85281372070312
1122449,397.2805480957031,80.95364379882812
1173469,381.29095458984375,68.32243347167969
1224490,391.8963623046875,70.37300109863281
1275510,375.8849182128906,75.21736907958984
1326531,392.4199523925781,70.2844467163086
1377551,390.60736083984375,59.998348236083984
1428571,414.0190124511719,97.68407440185547
1479592,392.2721252441406,91.10791015625
1530612,384.0719299316406,84.35810852050781
1581633,381.66668701171875,69.92523956298828
1632653,388.2071228027344,70.51261901855469
1683673,397.3834533691406,73.02372741699219
1734694,400.3982238769531,69.0400619506836
1785714,399.60595703125,82.40290069580078
1836735,416.1320495605469,85.63481140136719
1887755,398.9020690917969,86.11116027832031
1938776,405.5712890625,87.98180389404297
1989796,389.223876953125,82.65218353271484
2040816,405.67950439453125,81.88934326171875
2091837,412.93310546875,94.55293273925781
2142857,406.14678955078125,72.89935302734375
2193878,384.9136047363281,72.87458801269531
2244898,401.94732666015625,81.23613739013672
2295918,409.53814697265625,70.40247344970703
2346939,416.63934326171875,78.812255859375
2397959,419.0423278808594,73.51925659179688
2448980,424.6144714355469,76.81204223632812
2500000,412.4217834472656,79.19182586669922


==> data/humanoid_dtd_noise_lvl001_1738235634.csv <==
x,mean,std
0,122.82244110107422,23.472064971923828
51020,285.5107116699219,59.85995864868164
102041,295.4460754394531,55.426631927490234
153061,327.0376892089844,61.64276123046875
204082,338.8650207519531,62.18025207519531
255102,364.800048828125,68.62015533447266
306122,370.44281005859375,68.54769897460938
357143,358.63763427734375,52.791812896728516
408163,390.69879150390625,83.83658599853516
459184,346.25030517578125,79.35223388671875
510204,341.41802978515625,76.00093841552734
561224,350.26226806640625,70.35426330566406
612245,403.36737060546875,74.80974578857422
663265,382.38653564453125,77.57559967041016
714286,370.4507141113281,60.077571868896484
765306,350.1776123046875,64.46212005615234
816327,341.62689208984375,68.99882507324219
867347,354.2104797363281,52.4338493347168
918367,381.5592346191406,63.13137435913086
969388,388.7322082519531,48.882408142089844
1020408,401.65771484375,56.973724365234375
1071429,337.1313781738281,64.82328033447266
1122449,405.0927429199219,73.72545623779297
1173469,415.3360595703125,65.57991027832031
1224490,405.895751953125,68.6135025024414
1275510,391.41839599609375,73.90042114257812
1326531,369.7775573730469,66.50282287597656
1377551,368.467041015625,55.20187759399414
1428571,390.95391845703125,83.35759735107422
1479592,389.0774230957031,68.33055877685547
1530612,394.6901550292969,56.09412384033203
1581633,391.1472473144531,69.64801025390625
1632653,268.618408203125,138.98696899414062
1683673,244.1703643798828,81.13542938232422
1734694,278.718505859375,106.08124542236328
1785714,375.9532470703125,67.12846374511719
1836735,389.1230773925781,57.27491760253906
1887755,391.27069091796875,58.615482330322266
1938776,405.754150390625,67.38191223144531
1989796,415.58740234375,66.26696014404297
2040816,413.1061096191406,55.00121307373047
2091837,421.149658203125,68.12740325927734
2142857,422.0260009765625,62.03304672241211
2193878,424.97552490234375,65.25946044921875
2244898,432.1729431152344,72.18244934082031
2295918,428.83349609375,66.15323638916016
2346939,422.2255859375,57.49088668823242
2397959,429.74334716796875,78.8918228149414
2448980,438.3183898925781,74.76261901855469
2500000,426.1898498535156,71.97563934326172


==> data/humanoid_dtd_noise_lvl005_1738043094.csv <==
x,mean,std
0,122.78732299804688,23.663625717163086
51020,279.70343017578125,64.6583251953125
102041,315.0019836425781,58.6441650390625
153061,337.09893798828125,61.08236312866211
204082,370.2972717285156,59.9734992980957
255102,346.9267272949219,68.37962341308594
306122,375.0677795410156,70.1397705078125
357143,407.2264099121094,77.67053985595703
408163,410.736328125,70.42941284179688
459184,401.2625732421875,70.25469207763672
510204,370.47412109375,85.1436767578125
561224,365.5225524902344,91.3102035522461
612245,363.68646240234375,76.96854400634766
663265,424.6247253417969,67.20442962646484
714286,426.40460205078125,82.3695068359375
765306,406.9112548828125,74.2013931274414
816327,0,0
867347,394.66937255859375,68.11847686767578
918367,405.57476806640625,72.89785766601562
969388,402.8748779296875,74.77510833740234
1020408,338.40411376953125,47.0713005065918
1071429,365.57525634765625,74.54875183105469
1122449,326.4649658203125,69.53939819335938
1173469,366.1873474121094,49.80165481567383
1224490,413.1199645996094,70.2801742553711
1275510,391.94091796875,52.85139083862305
1326531,413.4081115722656,48.31010055541992
1377551,419.03741455078125,48.44876480102539
1428571,400.4889221191406,37.5562858581543
1479592,397.9325866699219,36.263397216796875
1530612,405.484619140625,43.427921295166016
1581633,435.75506591796875,60.33525466918945
1632653,426.82550048828125,61.326473236083984
1683673,419.198486328125,60.133575439453125
1734694,425.40313720703125,55.51682662963867
1785714,442.2510986328125,63.369937896728516
1836735,461.0880432128906,69.68208312988281
1887755,439.3922119140625,67.5452651977539
1938776,454.834228515625,72.91088104248047
1989796,446.5588073730469,69.98865509033203
2040816,428.7162780761719,69.03639221191406
2091837,440.9422302246094,75.6860580444336
2142857,441.0795593261719,75.60103607177734
2193878,427.7042236328125,58.40056228637695
2244898,429.8569641113281,64.70042419433594
2295918,445.4042663574219,71.24198913574219
2346939,440.2507019042969,68.57425689697266
2397959,456.5420837402344,78.61380767822266
2448980,450.246337890625,72.0460433959961
2500000,439.4691162109375,59.65989685058594


==> data/humanoid_ode_noise_lvl000_1738026652.csv <==
x,mean,std
0,122.58548736572266,23.79505729675293
51020,259.97174072265625,51.054786682128906
102041,292.0159606933594,50.41206359863281
153061,304.7023010253906,72.76789855957031
204082,312.01220703125,60.394832611083984
255102,327.45318603515625,60.35598373413086
306122,338.9118347167969,79.90372467041016
357143,349.4356994628906,72.1837158203125
408163,353.7691345214844,80.44319152832031
459184,357.1075744628906,83.26036071777344
510204,341.3158874511719,62.78075408935547
561224,362.695068359375,76.17342376708984
612245,377.3252868652344,88.84074401855469
663265,370.57708740234375,70.13407135009766
714286,366.5826721191406,82.66422271728516
765306,387.1900329589844,87.32749938964844
816327,379.6163635253906,107.98058319091797
867347,370.0572509765625,73.96284484863281
918367,369.08770751953125,76.35932922363281
969388,374.2712097167969,79.95193481445312
1020408,376.7068786621094,69.07434844970703
1071429,381.3341369628906,74.59481811523438
1122449,367.3558654785156,77.08395385742188
1173469,362.4909362792969,64.90339660644531
1224490,349.6340026855469,71.57730102539062
1275510,369.3314514160156,75.93070983886719
1326531,379.1221618652344,74.0333023071289
1377551,366.2483825683594,63.1650276184082
1428571,359.8123474121094,69.50834655761719
1479592,379.2192077636719,78.5097427368164
1530612,372.14715576171875,66.00079345703125
1581633,396.6715087890625,91.03790283203125
1632653,379.8619079589844,68.29676818847656
1683673,387.18060302734375,75.61013793945312
1734694,390.3125,63.80154037475586
1785714,374.7591857910156,77.53866577148438
1836735,383.59271240234375,80.6590576171875
1887755,380.31103515625,81.54521179199219
1938776,396.7735595703125,77.24384307861328
1989796,382.06304931640625,77.82779693603516
2040816,376.243896484375,70.6361312866211
2091837,375.8652038574219,74.97409057617188
2142857,371.7620544433594,70.7926254272461
2193878,379.9736328125,82.93370056152344
2244898,394.29534912109375,82.76084899902344
2295918,382.5769958496094,68.90476989746094
2346939,383.08917236328125,67.5318832397461
2397959,399.18670654296875,79.50128936767578
2448980,399.1755676269531,87.76276397705078
2500000,393.0801696777344,81.1785888671875


==> data/humanoid_shjb_noise_lvl000_1747140253.csv <==
x,mean,std
0,122.66242218017578,23.57004165649414
51020,224.59910583496094,55.59965133666992
102041,197.7774200439453,47.64681625366211
153061,77.32151794433594,17.31031036376953
204082,-5.209409237,15.344432830810547
255102,-9.322805405,11.268637657165527
306122,5.521361827850342,9.391265869140625
357143,9.076505661010742,8.381708145141602
408163,34.701683044433594,9.097732543945312
459184,53.24885940551758,13.122016906738281
510204,63.85091018676758,13.89482307434082
561224,68.15219879,16.553192138671875
612245,72.50184631347656,17.14738655090332
663265,73.17283630371094,17.83084487915039
714286,65.52304077148438,15.374398231506348
765306,80.83439636230469,17.979660034179688
816327,83.87807465,18.752376556396484
867347,64.76634979248047,23.12451744
918367,65.33630371,17.24115562438965
969388,55.58938980102539,17.455501556396484
1020408,42.54810715,17.739408493041992
1071429,44.21468734741211,17.171953201293945
1122449,26.691204071044922,14.811564445495605
1173469,36.95201110839844,16.467988967895508
1224490,26.74785041809082,17.229833602905273
1275510,23.95495033,12.999067306518555
1326531,24.301265716552734,15.083701133728027
1377551,32.62776565551758,14.176410675048828
1428571,26.976442337036133,14.272053718566895
1479592,31.31903076171875,13.510635375976562
1530612,33.424537658691406,15.007497787475586
1581633,39.74193192,16.01893424987793
1632653,41.495887756347656,14.902389526367188
1683673,44.8513298,14.90535831451416
1734694,57.518123626708984,16.23610496520996
1785714,63.25483322143555,14.424440383911133
1836735,65.55330657958984,18.81188965
1887755,72.39466094970703,17.622703552246094
1938776,81.30323791503906,17.127304077148438
1989796,82.42910004,22.737241744995117
2040816,93.61920928955078,23.479511260986328
2091837,97.48168945,19.78155517578125
2142857,106.93193817138672,24.285367965698242
2193878,112.3161392211914,19.812885284423828
2244898,115.68700408935547,19.845016479492188
2295918,121.7730712890625,20.757593154907227
2346939,126.35813903808594,22.98638343811035
2397959,130.3713379,24.968473434448242
2448980,132.4493865966797,21.405548095703125
2500000,143.87461853027344,23.264585494995117

==> data/humanoid_shjb_noise_lvl001_1747140252.csv <==
x,mean,std
0,122.52130889892578,23.858844757080078
51020,232.86582946777344,52.4603157
102041,174.0480194091797,33.36140060424805
153061,182.60055541992188,27.125871658325195
204082,176.2509002685547,30.793304443359375
255102,148.2421112060547,37.589229583740234
306122,130.220459,33.312583923339844
357143,44.84057617,28.44960594177246
408163,66.74210357666016,25.120203018188477
459184,91.47747802734375,29.177907943725586
510204,135.5246124267578,34.875770568847656
561224,135.72421264648438,32.34373092651367
612245,123.55509185791016,31.306941986083984
663265,131.7794647216797,38.00950241088867
714286,128.3558349609375,35.06099319458008
765306,118.50049591064453,29.280521392822266
816327,103.41307830810547,34.04442215
867347,101.94075012207031,29.21743392944336
918367,84.02699279785156,25.95428466796875
969388,70.76996612548828,23.78730010986328
1020408,50.65217971801758,19.842029571533203
1071429,33.41438293457031,21.34537124633789
1122449,25.568883895874023,15.974464416503906
1173469,30.13880729675293,17.55573081970215
1224490,29.251619338989258,17.500673294067383
1275510,30.339262008666992,15.567925453186035
1326531,34.104827880859375,16.881872177124023
1377551,41.19139862060547,17.207122802734375
1428571,45.35844421386719,17.466737747192383
1479592,48.24364471435547,18.016460418701172
1530612,53.784584045410156,17.231483459472656
1581633,52.75672531,15.046651840209961
1632653,60.11293029785156,18.67333984
1683673,62.18446731567383,16.881134033203125
1734694,71.48118591308594,18.919309616088867
1785714,73.60314178466797,19.563724517822266
1836735,67.90225982666016,19.451026916503906
1887755,81.2738266,21.663036346435547
1938776,86.79883575439453,19.318317413330078
1989796,94.39602661132812,21.16585922241211
2040816,98.44872283935547,26.373910903930664
2091837,111.8493881225586,30.32459068
2142857,114.59384155273438,25.02360725402832
2193878,126.09313201904297,23.381654739379883
2244898,137.09376525878906,29.38139533996582
2295918,143.18618774414062,33.03559494018555
2346939,149.6973114013672,34.49614715576172
2397959,163.559082,34.00401306152344
2448980,167.2918701171875,38.06121063232422
2500000,172.0486297607422,38.29579544067383

==> data/humanoid_shjb_noise_lvl005_1747140339.csv <==
x,mean,std
0,122.5230941772461,23.83353614807129
51020,247.51052856445312,52.29259490966797
102041,202.35714721679688,33.540802001953125
153061,164.23678588867188,34.569557189941406
204082,195.6312713623047,36.08195877075195
255102,181.21646118164062,40.753177642822266
306122,189.95460510253906,40.25415802001953
357143,151.83303833007812,29.660327911376953
408163,141.21774291992188,30.03693199157715
459184,137.15875244140625,35.27717590332031
510204,127.12896728515625,29.583410263061523
561224,131.5924072265625,31.20752525
612245,139.49639892578125,28.490671157836914
663265,126.97245788574219,28.963098526000977
714286,100.0173568725586,25.678709030151367
765306,81.73637390136719,27.233943939208984
816327,58.69765090942383,18.76953125
867347,48.67611312866211,18.806087493896484
918367,36.06128692626953,18.034765243530273
969388,24.845327377319336,16.691783905029297
1020408,1.0833879709243774,1.0833879709243774
1071429,0,0
1122449,1.9036966562271118,1.9036966562271118
1173469,0,0
1224490,0.7849730253219604,0.7849730253219604
1275510,4.5299763679504395,4.5299763679504395
1326531,7.649018764,7.649018764
1377551,11.364076614379883,11.364076614379883
1428571,16.527725219726562,13.808798789978027
1479592,18.414392471313477,14.267668724060059
1530612,24.56903076171875,16.53015137
1581633,31.158781051635742,17.403932571411133
1632653,33.367576599121094,16.454248428344727
1683673,46.52182388305664,17.01703643798828
1734694,52.42198181152344,15.98531436920166
1785714,56.56535339355469,14.657828330993652
1836735,58.01350784301758,17.850053787231445
1887755,66.99863434,19.12976074
1938776,71.25666046142578,17.447858810424805
1989796,79.82032012939453,18.15288543701172
2040816,88.39354705810547,20.127239227294922
2091837,93.39471435546875,21.543119430541992
2142857,102.5341797,24.889949798583984
2193878,108.16241455078125,19.695642471313477
2244898,111.1470947265625,24.30652618408203
2295918,127.74781036376953,29.941308975219727
2346939,132.8130645751953,24.699745178222656
2397959,138.81747436523438,26.18242835998535
2448980,143.79212951660156,27.383655548095703
2500000,143.2989044189453,25.09630584716797
